A GBT Survey for HI 21 cm Absorption in the Disks and Halos of Low-Redshift Galaxies

We present an HI 21 cm absorption survey with the Green Bank Telescope (GBT) of galaxy-quasar pairs selected by combining data from the Sloan Digital Sky Survey (SDSS) and the Faint Images of the Radio Sky at Twenty-Centimeters (FIRST) survey. Our sample consists of 23 sightlines through 15 low-redshift foreground galaxy - background quasar pairs with impact parameters ranging from 1.7 kpc up to 86.7 kpc. We detected one absorber in the GBT survey from the foreground dwarf galaxy, GQ1042+0747, at an impact parameter of 1.7 kpc and another possible absorber in our follow-up Very Large Array (VLA) imaging of the nearby foreground galaxy, UGC 7408. Both of the absorbers are narrow (FWHM of 3.6 and 4.8 km/s), have sub Damped Lyman alpha column densities, and most likely originate in the disk gas of the foreground galaxies. We also detected H I emission from three foreground galaxies, including UGC 7408. Although our sample contains both blue and red galaxies, the two H I absorbers as well as the H I emissions are associated with blue galaxies. We discuss the physical conditions in the 21 cm absorbers and some drawbacks of the large GBT beam for this type of survey.

==> README.txt <==
The type of submission: Second version - submitted Oct 26 2010. 
Corresponding author: Sanchayeeta Borthakur; Astronomy Department; LGRT-B 517L
710 North Pleasant Street; University of Massachusetts, Amherst, MA 01003, USA
Ph:413 687 8817; 413 577 0450  Fax: 413 545 4223  email: sanch@astro.umass.edu

Files: 
Manuscript: ms.tex
Figures: fig1a.eps, fig1b.eps, fig1c.eps, fig1d.eps, fig1e.eps, fig1f.eps, fig1g.eps, fig1h.eps, fig1i.eps, fig1j.eps, fig1k.eps, fig1l.eps, fig1m.eps, fig1n.eps, fig1o.eps, fig2.eps, fig3a.eps,fig3b.eps, fig4a.ps, fig4b.ps, fig5a.ps, fig5b.ps, fig6.ps
